Simple Strategies in Multi-Objective MDPs (Technical Report)

We consider the verification of multiple expected reward objectives at once on Markov decision processes (MDPs). This enables a trade-off analysis among multiple objectives by obtaining the Pareto front. We focus on strategies that are easy to employ and implement. That is, strategies that are pure (no randomization) and have bounded memory. We show that checking whether a point is achievable by a pure stationary strategy is NP-complete, even for two objectives, and we provide an MILP encoding to solve the corresponding problem. The bounded memory case can be reduced to the stationary one by a product construction. Experimental results using \Storm and Gurobi show the feasibility of our algorithms.

==> glpkscatterdata.csv <==
name;type;classic;alt
dpm_Q2;low;16000;1427.83519816
dpm_Q2;high;16000;16000
dpm_Q3;low;16000;16000
dpm_Q3;high;16000;16000
eajs_P2-U3;low;16000;7.03615784645
eajs_P2-U3;high;16000;1248.58859992
eajs_P3-U6;low;16000;16000
eajs_P3-U6;high;16000;16000
jobs_N3-K2;low;2.67869591713;2.36371707916
jobs_N3-K2;high;3.28750705719;2.8307261467
jobs_N5-K2;low;3977.95488405;16000
jobs_N5-K2;high;16000;16000
mutex_N1;low;16000;16000
mutex_N1;high;16000;16000
mutex_N2;low;16000;16000
mutex_N2;high;16000;16000
polling_N2-Q2;low;16000;32000
polling_N2-Q2;high;16000;32000
polling_N3-Q2;low;16000;32000
polling_N3-Q2;high;16000;32000
rg_G2-E1-S20;low;16000;16000
rg_G2-E1-S20;high;16000;16000
rg_G5-E2-S50;low;16000;16000
rg_G5-E2-S50;high;16000;16000
rover_V2500;low;16000;16000
rover_V2500;high;16000;16000
rover_V5000;low;16000;16000
rover_V5000;high;16000;16000
serv_;low;16000;16000
serv_;high;16000;16000
str_N30;low;11.5065040588;11.4873459339
str_N30;high;16000;16000
str_N500;low;3004.65202093;3005.78231502
str_N500;high;16000;16000
team2_N2;low;1.93891096115;1.68657779694
team2_N2;high;1.89933109283;1.71800613403
team2_N3;low;16000;36.4168219566
team2_N3;high;16000;16000
team3_N2;low;132.491070032;48.5998489857
team3_N2;high;1749.21156597;16000
team3_N3;low;16000;16000
team3_N3;high;16000;16000
uav_B750;low;16000;16000
uav_B750;high;16000;16000
uav_B1000;low;16000;16000
uav_B1000;high;16000;16000
wlan_B0;low;16000;16000
wlan_B0;high;16000;16000
wlan_B2;low;16000;16000
wlan_B2;high;16000;16000

==> polling/c2.csv <==
i;x;y
0;0.170596;0.188114
1;0.184537;0.188114
2;0.188765;0.182429
3;0.191041;0.177649
4;0.195058;0.177157
5;0.196025;0.175729
6;0.197293;0.174436
7;0.198497;0.172715
8;0.199435;0.171611
9;0.200319;0.170614
10;0.201556;0.169465
11;0.20503;0.164209
12;0.20503;0.168888


==> polling/gen.csv <==
i;x;y
1;0.2050302401;0.1688882009
2;0.1845372281;0.1881140342



==> polling/glpkpm2.csv <==
i;x;y
i0;0;0


==> polling/glpkpmg.csv <==
i;x;y
i0;0;0
1;0.2050304732;0.1688882009
2;0.1845373152;0.188114011
3;0.1933651531;0.1753146672
4;0.1907736628;0.1774947718


==> polling/glpkps.csv <==
i;x;y
i0;0;0


==> polling/goal.csv <==
i;x;y
0;0.104656;0.188114
1;0.184537;0.188114
2;0.190638;0.176944
3;0.190638;0.177572
4;0.193365;0.175315
5;0.20503;0.168888

==> polling/pos.csv <==
i;x;y
0;0.104656;0.188114
1;0.170596;0.188114
2;0.181835;0.175555
3;0.184906;0.173647
4;0.187115;0.172917
5;0.20503;0.165471


==> scatterdata.csv <==
name;type;classic;alt
dpm_Q2;low;16000;17.3486700058
dpm_Q2;high;16000;314.804481983
dpm_Q3;low;16000;82.3736610413
dpm_Q3;high;16000;16000
eajs_P2-U3;low;5.72873210907;5.4765818119
eajs_P2-U3;high;61.6263749599;45.4557831287
eajs_P3-U6;low;16000;201.275193214
eajs_P3-U6;high;16000;3787.28914785
jobs_N3-K2;low;2.88408899307;2.71444296837
jobs_N3-K2;high;2.97218513489;1.86824798584
jobs_N5-K2;low;2131.22571206;2042.40821195
jobs_N5-K2;high;16000;16000
mutex_N1;low;16000;16000
mutex_N1;high;16000;16000
mutex_N2;low;16000;16000
mutex_N2;high;16000;16000
polling_N2-Q2;low;5.55721211433;32000
polling_N2-Q2;high;23.1392560005;32000
polling_N3-Q2;low;298.713064909;32000
polling_N3-Q2;high;16000;32000
rg_G2-E1-S20;low;16000;5.28526997566
rg_G2-E1-S20;high;3410.86128902;12.0305919647
rg_G5-E2-S50;low;16000;495.909463167
rg_G5-E2-S50;high;16000;16000
rover_V2500;low;16000;109.865343094
rover_V2500;high;16000;416.884177208
rover_V5000;low;16000;257.789439917
rover_V5000;high;16000;3104.51869607
serv_;low;16000;1828.02671909
serv_;high;16000;16000
str_N30;low;11.1283521652;10.8325018883
str_N30;high;16000;822.442739964
str_N500;low;2959.18300891;2427.8796699
str_N500;high;16000;16000
team2_N2;low;1.89441895485;2.03797602654
team2_N2;high;1.77544188499;2.01484394073
team2_N3;low;19.1125850677;18.2969889641
team2_N3;high;16000;16000
team3_N2;low;41.6857481003;164.574274063
team3_N2;high;62.9295527935;165.931221008
team3_N3;low;16000;16000
team3_N3;high;16000;16000
uav_B750;low;16000;400.075450897
uav_B750;high;16000;5798.74140382
uav_B1000;low;16000;3546.39467788
uav_B1000;high;16000;16000
wlan_B0;low;16000;160.031639814
wlan_B0;high;16000;16000
wlan_B2;low;16000;6728.10007
wlan_B2;high;16000;16000
